Lower large deviations for geometric functionals in sparse, critical and dense regimes

We prove lower large deviations for geometric functionals in sparse, critical and dense regimes. Our results are tailored for functionals with nonexisting exponential moments, for which standard large deviation theory is not applicable. The primary tool of the proofs is a sprinkling technique that, adapted to the considered functionals, ensures a certain boundedness. This substantially generalizes previous approaches to tackle lower tails with sprinkling. Applications include subgraph counts, persistent Betti numbers and edge lengths based on a sparse random geometric graph, power-weighted edge lengths of a $k$-nearest neighbor graph as well as power-weighted spherical contact distances in a critical regime and volumes of $k$-nearest neighbor balls in a dense regime.

==> Tikz_pictures/contact_distances.txt <==
0.0000 0.0000 0.2532
0.0200 0.0000 0.2391
0.0400 0.0000 0.2260
0.0600 0.0000 0.2140
0.0800 0.0000 0.2032
0.1000 0.0000 0.1939
0.1200 0.0000 0.1862
0.1400 0.0000 0.1805
0.1600 0.0000 0.1769
0.1800 0.0000 0.1755
0.2000 0.0000 0.1763
0.2200 0.0000 0.1794
0.2400 0.0000 0.1846
0.2600 0.0000 0.1883
0.2800 0.0000 0.1694
0.3000 0.0000 0.1509
0.3200 0.0000 0.1327
0.3400 0.0000 0.1152
0.3600 0.0000 0.0987
0.3800 0.0000 0.0836
0.4000 0.0000 0.0711
0.4200 0.0000 0.0625
0.4400 0.0000 0.0597
0.4600 0.0000 0.0634
0.4800 0.0000 0.0726
0.5000 0.0000 0.0856
0.5200 0.0000 0.1010
0.5400 0.0000 0.1177
0.5600 0.0000 0.1353
0.5800 0.0000 0.1535
0.6000 0.0000 0.1544
0.6200 0.0000 0.1513
0.6400 0.0000 0.1507
0.6600 0.0000 0.1527
0.6800 0.0000 0.1573
0.7000 0.0000 0.1642
0.7200 0.0000 0.1732
0.7400 0.0000 0.1839
0.7600 0.0000 0.1961
0.7800 0.0000 0.2095
0.8000 0.0000 0.2238
0.8200 0.0000 0.2390
0.8400 0.0000 0.2548
0.8600 0.0000 0.2712
0.8800 0.0000 0.2881
0.9000 0.0000 0.3053
0.9200 0.0000 0.3157
0.9400 0.0000 0.2993
0.9600 0.0000 0.2833
0.9800 0.0000 0.2679
1.0000 0.0000 0.2532
0.0000 0.0200 0.2397
0.0200 0.0200 0.2249
0.0400 0.0200 0.2109
0.0600 0.0200 0.1979
0.0800 0.0200 0.1862
0.1000 0.0200 0.1760
0.1200 0.0200 0.1675
0.1400 0.0200 0.1612
0.1600 0.0200 0.1571
0.1800 0.0200 0.1555
0.2000 0.0200 0.1564
0.2200 0.0200 0.1599
0.2400 0.0200 0.1657
0.2600 0.0200 0.1737
0.2800 0.0200 0.1635
0.3000 0.0200 0.1441
0.3200 0.0200 0.1250
0.3400 0.0200 0.1063
0.3600 0.0200 0.0880
0.3800 0.0200 0.0707
0.4000 0.0200 0.0553
0.4200 0.0200 0.0438
0.4400 0.0200 0.0397
0.4600 0.0200 0.0451
0.4800 0.0200 0.0574
0.5000 0.0200 0.0731
0.5200 0.0200 0.0906
0.5400 0.0200 0.1089
0.5600 0.0200 0.1277
0.5800 0.0200 0.1469
0.6000 0.0200 0.1662
0.6200 0.0200 0.1712
0.6400 0.0200 0.1707
0.6600 0.0200 0.1725
0.6800 0.0200 0.1766
0.7000 0.0200 0.1827
0.7200 0.0200 0.1908
0.7400 0.0200 0.2006
0.7600 0.0200 0.2118
0.7800 0.0200 0.2243
0.8000 0.0200 0.2377
0.8200 0.0200 0.2521
0.8400 0.0200 0.2671
0.8600 0.0200 0.2828
0.8800 0.0200 0.2990
0.9000 0.0200 0.3157
0.9200 0.0200 0.3051
0.9400 0.0200 0.2880
0.9600 0.0200 0.2714
0.9800 0.0200 0.2553
1.0000 0.0200 0.2397
0.0000 0.0400 0.2273
0.0200 0.0400 0.2115
0.0400 0.0400 0.1966
0.0600 0.0400 0.1826
0.0800 0.0400 0.1699
0.1000 0.0400 0.1586
0.1200 0.0400 0.1492
0.1400 0.0400 0.1420
0.1600 0.0400 0.1373
0.1800 0.0400 0.1355
0.2000 0.0400 0.1366
0.2200 0.0400 0.1405
0.2400 0.0400 0.1472
0.2600 0.0400 0.1561
0.2800 0.0400 0.1598
0.3000 0.0400 0.1400
0.3200 0.0400 0.1202
0.3400 0.0400 0.1005
0.3600 0.0400 0.0810
0.3800 0.0400 0.0618
0.4000 0.0400 0.0433
0.4200 0.0400 0.0271
0.4400 0.0400 0.0197
0.4600 0.0400 0.0291
0.4800 0.0400 0.0459
0.5000 0.0400 0.0645
0.5200 0.0400 0.0838
0.5400 0.0400 0.1033
0.5600 0.0400 0.1230
0.5800 0.0400 0.1428
0.6000 0.0400 0.1626
0.6200 0.0400 0.1825
0.6400 0.0400 0.1907
0.6600 0.0400 0.1923
0.6800 0.0400 0.1959
0.7000 0.0400 0.2015
0.7200 0.0400 0.2089
0.7400 0.0400 0.2179
0.7600 0.0400 0.2282
0.7800 0.0400 0.2398
0.8000 0.0400 0.2525
0.8200 0.0400 0.2660
0.8400 0.0400 0.2803
0.8600 0.0400 0.2953
0.8800 0.0400 0.3109
0.9000 0.0400 0.3133
0.9200 0.0400 0.2954
0.9400 0.0400 0.2778
0.9600 0.0400 0.2605
0.9800 0.0400 0.2436
1.0000 0.0400 0.2273
0.0000 0.0600 0.2159
0.0200 0.0600 0.1993
0.0400 0.0600 0.1834
0.0600 0.0600 0.1683
0.0800 0.0600 0.1544
0.1000 0.0600 0.1419
0.1200 0.0600 0.1313
0.1400 0.0600 0.1230
0.1600 0.0600 0.1176
0.1800 0.0600 0.1155
0.2000 0.0600 0.1168
0.2200 0.0600 0.1214
0.2400 0.0600 0.1290
0.2600 0.0600 0.1391
0.2800 0.0600 0.1511
0.3000 0.0600 0.1386
0.3200 0.0600 0.1186
0.3400 0.0600 0.0986
0.3600 0.0600 0.0786
0.3800 0.0600 0.0586
0.4000 0.0600 0.0386
0.4200 0.0600 0.0186
0.4400 0.0600 0.0015
0.4600 0.0600 0.0214
0.4800 0.0600 0.0414
0.5000 0.0600 0.0614
0.5200 0.0600 0.0814
0.5400 0.0600 0.1014
0.5600 0.0600 0.1214
0.5800 0.0600 0.1414
0.6000 0.0600 0.1614
0.6200 0.0600 0.1814
0.6400 0.0600 0.2014
0.6600 0.0600 0.2121
0.6800 0.0600 0.2154
0.7000 0.0600 0.2205
0.7200 0.0600 0.2273
0.7400 0.0600 0.2356
0.7600 0.0600 0.2452
0.7800 0.0600 0.2560
0.8000 0.0600 0.2679
0.8200 0.0600 0.2805
0.8400 0.0600 0.2880
0.8600 0.0600 0.2968
0.8800 0.0600 0.3065
0.9000 0.0600 0.3052
0.9200 0.0600 0.2868
0.9400 0.0600 0.2686
0.9600 0.0600 0.2507
0.9800 0.0600 0.2331
1.0000 0.0600 0.2159
0.0000 0.0800 0.2059
0.0200 0.0800 0.1885
0.0400 0.0800 0.1715
0.0600 0.0800 0.1553
0.0800 0.0800 0.1401
0.1000 0.0800 0.1262
0.1200 0.0800 0.1141
0.1400 0.0800 0.1045
0.1600 0.0800 0.0981
0.1800 0.0800 0.0955
0.2000 0.0800 0.0970
0.2200 0.0800 0.1026
0.2400 0.0800 0.1114
0.2600 0.0800 0.1230
0.2800 0.0800 0.1365
0.3000 0.0800 0.1401
0.3200 0.0800 0.1203
0.3400 0.0800 0.1006
0.3600 0.0800 0.0812
0.3800 0.0800 0.0620
0.4000 0.0800 0.0436
0.4200 0.0800 0.0275
0.4400 0.0800 0.0204
0.4600 0.0800 0.0295
0.4800 0.0800 0.0461
0.5000 0.0800 0.0647
0.5200 0.0800 0.0839
0.5400 0.0800 0.1034
0.5600 0.0800 0.1231
0.5800 0.0800 0.1429
0.6000 0.0800 0.1627
0.6200 0.0800 0.1826
0.6400 0.0800 0.2025
0.6600 0.0800 0.2224
0.6800 0.0800 0.2350
0.7000 0.0800 0.2397
0.7200 0.0800 0.2430
0.7400 0.0800 0.2436
0.7600 0.0800 0.2458
0.7800 0.0800 0.2497
0.8000 0.0800 0.2550
0.8200 0.0800 0.2618
0.8400 0.0800 0.2699
0.8600 0.0800 0.2792
0.8800 0.0800 0.2896
0.9000 0.0800 0.2982
0.9200 0.0800 0.2793
0.9400 0.0800 0.2606
0.9600 0.0800 0.2421
0.9800 0.0800 0.2239
1.0000 0.0800 0.2059
0.0000 0.1000 0.1975
0.0200 0.1000 0.1792
0.0400 0.1000 0.1612
0.0600 0.1000 0.1439
0.0800 0.1000 0.1273
0.1000 0.1000 0.1118
0.1200 0.1000 0.0980
0.1400 0.1000 0.0866
0.1600 0.1000 0.0787
0.1800 0.1000 0.0755
0.2000 0.1000 0.0775
0.2200 0.1000 0.0843
0.2400 0.1000 0.0949
0.2600 0.1000 0.1082
0.2800 0.1000 0.1233
0.3000 0.1000 0.1396
0.3200 0.1000 0.1252
0.3400 0.1000 0.1065
0.3600 0.1000 0.0883
0.3800 0.1000 0.0711
0.4000 0.1000 0.0558
0.4200 0.1000 0.0444
0.4400 0.1000 0.0403
0.4600 0.1000 0.0457
0.4800 0.1000 0.0578
0.5000 0.1000 0.0735
0.5200 0.1000 0.0909
0.5400 0.1000 0.1091
0.5600 0.1000 0.1279
0.5800 0.1000 0.1471
0.6000 0.1000 0.1664
0.6200 0.1000 0.1859
0.6400 0.1000 0.2054
0.6600 0.1000 0.2251
0.6800 0.1000 0.2270
0.7000 0.1000 0.2241
0.7200 0.1000 0.2230
0.7400 0.1000 0.2236
0.7600 0.1000 0.2261
0.7800 0.1000 0.2303
0.8000 0.1000 0.2361
0.8200 0.1000 0.2434
0.8400 0.1000 0.2521
0.8600 0.1000 0.2620
0.8800 0.1000 0.2730
0.9000 0.1000 0.2850
0.9200 0.1000 0.2731
0.9400 0.1000 0.2540
0.9600 0.1000 0.2349
0.9800 0.1000 0.2161
1.0000 0.1000 0.1975
0.0000 0.1200 0.1907
0.0200 0.1200 0.1717
0.0400 0.1200 0.1529
0.0600 0.1200 0.1345
0.0800 0.1200 0.1165
0.1000 0.1200 0.0994
0.1200 0.1200 0.0835
0.1400 0.1200 0.0699
0.1600 0.1200 0.0598
0.1800 0.1200 0.0555
0.2000 0.1200 0.0582
0.2200 0.1200 0.0669
0.2400 0.1200 0.0799
0.2600 0.1200 0.0953
0.2800 0.1200 0.1122
0.3000 0.1200 0.1247
0.3200 0.1200 0.1160
0.3400 0.1200 0.1104
0.3600 0.1200 0.0991
0.3800 0.1200 0.0841
0.4000 0.1200 0.0716
0.4200 0.1200 0.0631
0.4400 0.1200 0.0603
0.4600 0.1200 0.0640
0.4800 0.1200 0.0732
0.5000 0.1200 0.0861
0.5200 0.1200 0.1013
0.5400 0.1200 0.1180
0.5600 0.1200 0.1356
0.5800 0.1200 0.1538
0.6000 0.1200 0.1723
0.6200 0.1200 0.1912
0.6400 0.1200 0.2103
0.6600 0.1200 0.2123
0.6800 0.1200 0.2073
0.7000 0.1200 0.2042
0.7200 0.1200 0.2030
0.7400 0.1200 0.2037
0.7600 0.1200 0.2064
0.7800 0.1200 0.2110
0.8000 0.1200 0.2173
0.8200 0.1200 0.2252
0.8400 0.1200 0.2345
0.8600 0.1200 0.2452
0.8800 0.1200 0.2569
0.9000 0.1200 0.2697
0.9200 0.1200 0.2683
0.9400 0.1200 0.2488
0.9600 0.1200 0.2293
0.9800 0.1200 0.2099
1.0000 0.1200 0.1907
0.0000 0.1400 0.1859
0.0200 0.1400 0.1663
0.0400 0.1400 0.1468
0.0600 0.1400 0.1275
0.0800 0.1400 0.1084
0.1000 0.1400 0.0898
0.1200 0.1400 0.0718
0.1400 0.1400 0.0553
0.1600 0.1400 0.0420
0.1800 0.1400 0.0355
0.2000 0.1400 0.0395
0.2200 0.1400 0.0516
0.2400 0.1400 0.0676
0.2600 0.1400 0.0852
0.2800 0.1400 0.1038
0.3000 0.1400 0.1077
0.3200 0.1400 0.0977
0.3400 0.1400 0.0909
0.3600 0.1400 0.0883
0.3800 0.1400 0.0901
0.4000 0.1400 0.0891
0.4200 0.1400 0.0824
0.4400 0.1400 0.0803
0.4600 0.1400 0.0831
0.4800 0.1400 0.0904
0.5000 0.1400 0.1011
0.5200 0.1400 0.1144
0.5400 0.1400 0.1294
0.5600 0.1400 0.1456
0.5800 0.1400 0.1626
0.6000 0.1400 0.1803
0.6200 0.1400 0.1984
0.6400 0.1400 0.2007
0.6600 0.1400 0.1933
0.6800 0.1400 0.1878
0.7000 0.1400 0.1843
0.7200 0.1400 0.1830
0.7400 0.1400 0.1838
0.7600 0.1400 0.1868
0.7800 0.1400 0.1918
0.8000 0.1400 0.1987
0.8200 0.1400 0.2073
0.8400 0.1400 0.2175
0.8600 0.1400 0.2289
0.8800 0.1400 0.2414
0.9000 0.1400 0.2550
0.9200 0.1400 0.2649
0.9400 0.1400 0.2451
0.9600 0.1400 0.2253
0.9800 0.1400 0.2056
1.0000 0.1400 0.1859
0.0000 0.1600 0.1831
0.0200 0.1600 0.1632
0.0400 0.1600 0.1433
0.0600 0.1600 0.1235
0.0800 0.1600 0.1036
0.1000 0.1600 0.0839
0.1200 0.1600 0.0644
0.1400 0.1600 0.0452
0.1600 0.1600 0.0273
0.1800 0.1600 0.0157
0.2000 0.1600 0.0234
0.2200 0.1600 0.0406
0.2400 0.1600 0.0595
0.2600 0.1600 0.0790
0.2800 0.1600 0.0987
0.3000 0.1600 0.0921
0.3200 0.1600 0.0800
0.3400 0.1600 0.0717
0.3600 0.1600 0.0683
0.3800 0.1600 0.0707
0.4000 0.1600 0.0782
0.4200 0.1600 0.0897
0.4400 0.1600 0.1003
0.4600 0.1600 0.1026
0.4800 0.1600 0.1085
0.5000 0.1600 0.1176
0.5200 0.1600 0.1292
0.5400 0.1600 0.1427
0.5600 0.1600 0.1575
0.5800 0.1600 0.1734
0.6000 0.1600 0.1901
0.6200 0.1600 0.1925
0.6400 0.1600 0.1826
0.6600 0.1600 0.1745
0.6800 0.1600 0.1684
0.7000 0.1600 0.1645
0.7200 0.1600 0.1630
0.7400 0.1600 0.1639
0.7600 0.1600 0.1672
0.7800 0.1600 0.1728
0.8000 0.1600 0.1805
0.8200 0.1600 0.1899
0.8400 0.1600 0.2009
0.8600 0.1600 0.2133
0.8800 0.1600 0.2267
0.9000 0.1600 0.2410
0.9200 0.1600 0.2561
0.9400 0.1600 0.2430
0.9600 0.1600 0.2230
0.9800 0.1600 0.2031
1.0000 0.1600 0.1831
0.0000 0.1800 0.1825
0.0200 0.1800 0.1626
0.0400 0.1800 0.1426
0.0600 0.1800 0.1226
0.0800 0.1800 0.1026
0.1000 0.1800 0.0826
0.1200 0.1800 0.0627
0.1400 0.1800 0.0427
0.1600 0.1800 0.0229
0.1800 0.1800 0.0052
0.2000 0.1800 0.0181
0.2200 0.1800 0.0378
0.2400 0.1800 0.0577
0.2600 0.1800 0.0776
0.2800 0.1800 0.0950
0.3000 0.1800 0.0784
0.3200 0.1800 0.0638
0.3400 0.1800 0.0530
0.3600 0.1800 0.0483
0.3800 0.1800 0.0516
0.4000 0.1800 0.0616
0.4200 0.1800 0.0756
0.4400 0.1800 0.0919
0.4600 0.1800 0.1094
0.4800 0.1800 0.1273
0.5000 0.1800 0.1351
0.5200 0.1800 0.1453
0.5400 0.1800 0.1574
0.5600 0.1800 0.1709
0.5800 0.1800 0.1857
0.6000 0.1800 0.1882
0.6200 0.1800 0.1759
0.6400 0.1800 0.1650
0.6600 0.1800 0.1560
0.6800 0.1800 0.1491
0.7000 0.1800 0.1447
0.7200 0.1800 0.1430
0.7400 0.1800 0.1440
0.7600 0.1800 0.1478
0.7800 0.1800 0.1541
0.8000 0.1800 0.1626
0.8200 0.1800 0.1731
0.8400 0.1800 0.1851
0.8600 0.1800 0.1984
0.8800 0.1800 0.2127
0.9000 0.1800 0.2280
0.9200 0.1800 0.2439
0.9400 0.1800 0.2425
0.9600 0.1800 0.2225
0.9800 0.1800 0.2025
1.0000 0.1800 0.1825
0.0000 0.2000 0.1841
0.0200 0.2000 0.1643
0.0400 0.2000 0.1446
0.0600 0.2000 0.1249
0.0800 0.2000 0.1054
0.1000 0.2000 0.0861
0.1200 0.2000 0.0671
0.1400 0.2000 0.0491
0.1600 0.2000 0.0333
0.1800 0.2000 0.0247
0.2000 0.2000 0.0302
0.2200 0.2000 0.0448
0.2400 0.2000 0.0625
0.2600 0.2000 0.0813
0.2800 0.2000 0.0865
0.3000 0.2000 0.0679
0.3200 0.2000 0.0504
0.3400 0.2000 0.0357
0.3600 0.2000 0.0283
0.3800 0.2000 0.0336
0.4000 0.2000 0.0475
0.4200 0.2000 0.0647
0.4400 0.2000 0.0832
0.4600 0.2000 0.1022
0.4800 0.2000 0.1215
0.5000 0.2000 0.1346
0.5200 0.2000 0.1465
0.5400 0.2000 0.1601
0.5600 0.2000 0.1749
0.5800 0.2000 0.1882
0.6000 0.2000 0.1735
0.6200 0.2000 0.1600
0.6400 0.2000 0.1480
0.6600 0.2000 0.1379
0.6800 0.2000 0.1301
0.7000 0.2000 0.1250
0.7200 0.2000 0.1230
0.7400 0.2000 0.1242
0.7600 0.2000 0.1286
0.7800 0.2000 0.1358
0.8000 0.2000 0.1454
0.8200 0.2000 0.1570
0.8400 0.2000 0.1701
0.8600 0.2000 0.1845
0.8800 0.2000 0.1999
0.9000 0.2000 0.2160
0.9200 0.2000 0.2327
0.9400 0.2000 0.2437
0.9600 0.2000 0.2238
0.9800 0.2000 0.2040
1.0000 0.2000 0.1841
0.0000 0.2200 0.1879
0.0200 0.2200 0.1685
0.0400 0.2200 0.1493
0.0600 0.2200 0.1303
0.0800 0.2200 0.1118
0.1000 0.2200 0.0938
0.1200 0.2200 0.0767
0.1400 0.2200 0.0616
0.1600 0.2200 0.0499
0.1800 0.2200 0.0446
0.2000 0.2200 0.0479
0.2200 0.2200 0.0582
0.2400 0.2200 0.0727
0.2600 0.2200 0.0894
0.2800 0.2200 0.0822
0.3000 0.2200 0.0623
0.3200 0.2200 0.0426
0.3400 0.2200 0.0233
0.3600 0.2200 0.0085
0.3800 0.2200 0.0200
0.4000 0.2200 0.0391
0.4200 0.2200 0.0588
0.4400 0.2200 0.0786
0.4600 0.2200 0.0984
0.4800 0.2200 0.1070
0.5000 0.2200 0.1184
0.5200 0.2200 0.1318
0.5400 0.2200 0.1468
0.5600 0.2200 0.1628
0.5800 0.2200 0.1758
0.6000 0.2200 0.1600
0.6200 0.2200 0.1452
0.6400 0.2200 0.1319
0.6600 0.2200 0.1204
0.6800 0.2200 0.1114
0.7000 0.2200 0.1054
0.7200 0.2200 0.1030
0.7400 0.2200 0.1044
0.7600 0.2200 0.1096
0.7800 0.2200 0.1180
0.8000 0.2200 0.1289
0.8200 0.2200 0.1418
0.8400 0.2200 0.1563
0.8600 0.2200 0.1718
0.8800 0.2200 0.1882
0.9000 0.2200 0.2052
0.9200 0.2200 0.2228
0.9400 0.2200 0.2407
0.9600 0.2200 0.2269
0.9800 0.2200 0.2073
1.0000 0.2200 0.1879
0.0000 0.2400 0.1936
0.0200 0.2400 0.1748
0.0400 0.2400 0.1564
0.0600 0.2400 0.1385
0.0800 0.2400 0.1211
0.1000 0.2400 0.1047
0.1200 0.2400 0.0898
0.1400 0.2400 0.0773
0.1600 0.2400 0.0684
0.1800 0.2400 0.0646
0.2000 0.2400 0.0669
0.2200 0.2400 0.0747
0.2400 0.2400 0.0865
0.2600 0.2400 0.1009
0.2800 0.2400 0.0826
0.3000 0.2400 0.0629
0.3200 0.2400 0.0434
0.3400 0.2400 0.0247
0.3600 0.2400 0.0119
0.3800 0.2400 0.0217
0.4000 0.2400 0.0400
0.4200 0.2400 0.0594
0.4400 0.2400 0.0736
0.4600 0.2400 0.0799
0.4800 0.2400 0.0903
0.5000 0.2400 0.1036
0.5200 0.2400 0.1187
0.5400 0.2400 0.1351
0.5600 0.2400 0.1524
0.5800 0.2400 0.1648
0.6000 0.2400 0.1479
0.6200 0.2400 0.1318
0.6400 0.2400 0.1170
0.6600 0.2400 0.1038
0.6800 0.2400 0.0932
0.7000 0.2400 0.0859
0.7200 0.2400 0.0830
0.7400 0.2400 0.0848
0.7600 0.2400 0.0911
0.7800 0.2400 0.1010
0.8000 0.2400 0.1136
0.8200 0.2400 0.1281
0.8400 0.2400 0.1439
0.8600 0.2400 0.1606
0.8800 0.2400 0.1781
0.9000 0.2400 0.1960
0.9200 0.2400 0.2143
0.9400 0.2400 0.2328
0.9600 0.2400 0.2317
0.9800 0.2400 0.2125
1.0000 0.2400 0.1936
0.0000 0.2600 0.1966
0.0200 0.2600 0.1832
0.0400 0.2600 0.1657
0.0600 0.2600 0.1488
0.0800 0.2600 0.1329
0.1000 0.2600 0.1181
0.1200 0.2600 0.1051
0.1400 0.2600 0.0946
0.1600 0.2600 0.0875
0.1800 0.2600 0.0846
0.2000 0.2600 0.0863
0.2200 0.2600 0.0925
0.2400 0.2600 0.1023
0.2600 0.2600 0.1066
0.2800 0.2600 0.0877
0.3000 0.2600 0.0695
0.3200 0.2600 0.0525
0.3400 0.2600 0.0385
0.3600 0.2600 0.0318
0.3800 0.2600 0.0366
0.4000 0.2600 0.0497
0.4200 0.2600 0.0526
0.4400 0.2600 0.0541
0.4600 0.2600 0.0624
0.4800 0.2600 0.0753
0.5000 0.2600 0.0907
0.5200 0.2600 0.1077
0.5400 0.2600 0.1256
0.5600 0.2600 0.1440
0.5800 0.2600 0.1557
0.6000 0.2600 0.1377
0.6200 0.2600 0.1202
0.6400 0.2600 0.1037
0.6600 0.2600 0.0887
0.6800 0.2600 0.0759
0.7000 0.2600 0.0668
0.7200 0.2600 0.0630
0.7400 0.2600 0.0654
0.7600 0.2600 0.0733
0.7800 0.2600 0.0853
0.8000 0.2600 0.0999
0.8200 0.2600 0.1161
0.8400 0.2600 0.1334
0.8600 0.2600 0.1513
0.8800 0.2600 0.1697
0.9000 0.2600 0.1884
0.9200 0.2600 0.2073
0.9400 0.2600 0.2265
0.9600 0.2600 0.2182
0.9800 0.2600 0.2067
1.0000 0.2600 0.1966
0.0000 0.2800 0.1792
0.0200 0.2800 0.1698
0.0400 0.2800 0.1623
0.0600 0.2800 0.1570
0.0800 0.2800 0.1464
0.1000 0.2800 0.1332
0.1200 0.2800 0.1218
0.1400 0.2800 0.1129
0.1600 0.2800 0.1069
0.1800 0.2800 0.1046
0.2000 0.2800 0.1060
0.2200 0.2800 0.1111
0.2400 0.2800 0.1193
0.2600 0.2800 0.1142
0.2800 0.2800 0.0968
0.3000 0.2800 0.0806
0.3200 0.2800 0.0665
0.3400 0.2800 0.0561
0.3600 0.2800 0.0518
0.3800 0.2800 0.0548
0.4000 0.2800 0.0413
0.4200 0.2800 0.0328
0.4400 0.2800 0.0352
0.4600 0.2800 0.0470
0.4800 0.2800 0.0630
0.5000 0.2800 0.0809
0.5200 0.2800 0.0995
0.5400 0.2800 0.1186
0.5600 0.2800 0.1372
0.5800 0.2800 0.1488
0.6000 0.2800 0.1298
0.6200 0.2800 0.1111
0.6400 0.2800 0.0930
0.6600 0.2800 0.0758
0.6800 0.2800 0.0604
0.7000 0.2800 0.0485
0.7200 0.2800 0.0430
0.7400 0.2800 0.0464
0.7600 0.2800 0.0571
0.7800 0.2800 0.0718
0.8000 0.2800 0.0887
0.8200 0.2800 0.1066
0.8400 0.2800 0.1252
0.8600 0.2800 0.1441
0.8800 0.2800 0.1633
0.9000 0.2800 0.1827
0.9200 0.2800 0.2022
0.9400 0.2800 0.2162
0.9600 0.2800 0.2027
0.9800 0.2800 0.1902
1.0000 0.2800 0.1792
0.0000 0.3000 0.1624
0.0200 0.3000 0.1519
0.0400 0.3000 0.1435
0.0600 0.3000 0.1375
0.0800 0.3000 0.1342
0.1000 0.3000 0.1339
0.1200 0.3000 0.1366
0.1400 0.3000 0.1316
0.1600 0.3000 0.1266
0.1800 0.3000 0.1246
0.2000 0.3000 0.1258
0.2200 0.3000 0.1301
0.2400 0.3000 0.1372
0.2600 0.3000 0.1245
0.2800 0.3000 0.1088
0.3000 0.3000 0.0947
0.3200 0.3000 0.0830
0.3400 0.3000 0.0750
0.3600 0.3000 0.0670
0.3800 0.3000 0.0474
0.4000 0.3000 0.0286
0.4200 0.3000 0.0136
0.4400 0.3000 0.0187
0.4600 0.3000 0.0363
0.4800 0.3000 0.0555
0.5000 0.3000 0.0752
0.5200 0.3000 0.0950
0.5400 0.3000 0.1094
0.5600 0.3000 0.1214
0.5800 0.3000 0.1353
0.6000 0.3000 0.1246
0.6200 0.3000 0.1050
0.6400 0.3000 0.0856
0.6600 0.3000 0.0665
0.6800 0.3000 0.0483
0.7000 0.3000 0.0321
0.7200 0.3000 0.0231
0.7400 0.3000 0.0289
0.7600 0.3000 0.0440
0.7800 0.3000 0.0620
0.8000 0.3000 0.0809
0.8200 0.3000 0.1002
0.8400 0.3000 0.1198
0.8600 0.3000 0.1395
0.8800 0.3000 0.1592
0.9000 0.3000 0.1790
0.9200 0.3000 0.1989
0.9400 0.3000 0.2025
0.9600 0.3000 0.1880
0.9800 0.3000 0.1745
1.0000 0.3000 0.1624
0.0000 0.3200 0.1463
0.0200 0.3200 0.1346
0.0400 0.3200 0.1251
0.0600 0.3200 0.1181
0.0800 0.3200 0.1143
0.1000 0.3200 0.1140
0.1200 0.3200 0.1171
0.1400 0.3200 0.1234
0.1600 0.3200 0.1324
0.1800 0.3200 0.1437
0.2000 0.3200 0.1456
0.2200 0.3200 0.1493
0.2400 0.3200 0.1525
0.2600 0.3200 0.1370
0.2800 0.3200 0.1229
0.3000 0.3200 0.1106
0.3200 0.3200 0.1008
0.3400 0.3200 0.0862
0.3600 0.3200 0.0663
0.3800 0.3200 0.0465
0.4000 0.3200 0.0270
0.4200 0.3200 0.0097
0.4400 0.3200 0.0161
0.4600 0.3200 0.0350
0.4800 0.3200 0.0547
0.5000 0.3200 0.0746
0.5200 0.3200 0.0820
0.5400 0.3200 0.0932
0.5600 0.3200 0.1070
0.5800 0.3200 0.1225
0.6000 0.3200 0.1225
0.6200 0.3200 0.1025
0.6400 0.3200 0.0825
0.6600 0.3200 0.0625
0.6800 0.3200 0.0425
0.7000 0.3200 0.0226
0.7200 0.3200 0.0038
0.7400 0.3200 0.0178
0.7600 0.3200 0.0377
0.7800 0.3200 0.0576
0.8000 0.3200 0.0776
0.8200 0.3200 0.0976
0.8400 0.3200 0.1176
0.8600 0.3200 0.1376
0.8800 0.3200 0.1576
0.9000 0.3200 0.1776
0.9200 0.3200 0.1976
0.9400 0.3200 0.1899
0.9600 0.3200 0.1743
0.9800 0.3200 0.1597
1.0000 0.3200 0.1463
0.0000 0.3400 0.1314
0.0200 0.3400 0.1182
0.0400 0.3400 0.1072
0.0600 0.3400 0.0990
0.0800 0.3400 0.0945
0.1000 0.3400 0.0940
0.1200 0.3400 0.0978
0.1400 0.3400 0.1052
0.1600 0.3400 0.1157
0.1800 0.3400 0.1285
0.2000 0.3400 0.1429
0.2200 0.3400 0.1585
0.2400 0.3400 0.1653
0.2600 0.3400 0.1511
0.2800 0.3400 0.1385
0.3000 0.3400 0.1277
0.3200 0.3400 0.1094
0.3400 0.3400 0.0902
0.3600 0.3400 0.0714
0.3800 0.3400 0.0536
0.4000 0.3400 0.0379
0.4200 0.3400 0.0283
0.4400 0.3400 0.0311
0.4600 0.3400 0.0440
0.4800 0.3400 0.0521
0.5000 0.3400 0.0555
0.5200 0.3400 0.0651
0.5400 0.3400 0.0788
0.5600 0.3400 0.0947
0.5800 0.3400 0.1119
0.6000 0.3400 0.1236
0.6200 0.3400 0.1039
0.6400 0.3400 0.0842
0.6600 0.3400 0.0647
0.6800 0.3400 0.0457
0.7000 0.3400 0.0282
0.7200 0.3400 0.0172
0.7400 0.3400 0.0245
0.7600 0.3400 0.0412
0.7800 0.3400 0.0600
0.8000 0.3400 0.0794
0.8200 0.3400 0.0990
0.8400 0.3400 0.1188
0.8600 0.3400 0.1386
0.8800 0.3400 0.1585
0.9000 0.3400 0.1784
0.9200 0.3400 0.1960
0.9400 0.3400 0.1787
0.9600 0.3400 0.1620
0.9800 0.3400 0.1461
1.0000 0.3400 0.1314
0.0000 0.3600 0.1180
0.0200 0.3600 0.1031
0.0400 0.3600 0.0903
0.0600 0.3600 0.0804
0.0800 0.3600 0.0747
0.1000 0.3600 0.0741
0.1200 0.3600 0.0788
0.1400 0.3600 0.0879
0.1600 0.3600 0.1002
0.1800 0.3600 0.1147
0.2000 0.3600 0.1307
0.2200 0.3600 0.1476
0.2400 0.3600 0.1652
0.2600 0.3600 0.1665
0.2800 0.3600 0.1534
0.3000 0.3600 0.1346
0.3200 0.3600 0.1161
0.3400 0.3600 0.0982
0.3600 0.3600 0.0813
0.3800 0.3600 0.0662
0.4000 0.3600 0.0543
0.4200 0.3600 0.0481
0.4400 0.3600 0.0498
0.4600 0.3600 0.0383
0.4800 0.3600 0.0321
0.5000 0.3600 0.0374
0.5200 0.3600 0.0506
0.5400 0.3600 0.0672
0.5600 0.3600 0.0853
0.5800 0.3600 0.1041
0.6000 0.3600 0.1233
0.6200 0.3600 0.1089
0.6400 0.3600 0.0904
0.6600 0.3600 0.0726
0.6800 0.3600 0.0563
0.7000 0.3600 0.0433
0.7200 0.3600 0.0371
0.7400 0.3600 0.0410
0.7600 0.3600 0.0527
0.7800 0.3600 0.0684
0.8000 0.3600 0.0859
0.8200 0.3600 0.1044
0.8400 0.3600 0.1233
0.8600 0.3600 0.1425
0.8800 0.3600 0.1619
0.9000 0.3600 0.1814
0.9200 0.3600 0.1872
0.9400 0.3600 0.1690
0.9600 0.3600 0.1513
0.9800 0.3600 0.1342
1.0000 0.3600 0.1180
0.0000 0.3800 0.1066
0.0200 0.3800 0.0899
0.0400 0.3800 0.0748
0.0600 0.3800 0.0626
0.0800 0.3800 0.0550
0.1000 0.3800 0.0543
0.1200 0.3800 0.0605
0.1400 0.3800 0.0720
0.1600 0.3800 0.0866
0.1800 0.3800 0.1030
0.2000 0.3800 0.1205
0.2200 0.3800 0.1387
0.2400 0.3800 0.1573
0.2600 0.3800 0.1745
0.2800 0.3800 0.1608
0.3000 0.3800 0.1429
0.3200 0.3800 0.1257
0.3400 0.3800 0.1093
0.3600 0.3800 0.0945
0.3800 0.3800 0.0818
0.4000 0.3800 0.0725
0.4200 0.3800 0.0621
0.4400 0.3800 0.0427
0.4600 0.3800 0.0242
0.4800 0.3800 0.0122
0.5000 0.3800 0.0226
0.5200 0.3800 0.0409
0.5400 0.3800 0.0603
0.5600 0.3800 0.0800
0.5800 0.3800 0.0998
0.6000 0.3800 0.1197
0.6200 0.3800 0.1084
0.6400 0.3800 0.0904
0.6600 0.3800 0.0734
0.6800 0.3800 0.0584
0.7000 0.3800 0.0473
0.7200 0.3800 0.0431
0.7400 0.3800 0.0477
0.7600 0.3800 0.0592
0.7800 0.3800 0.0743
0.8000 0.3800 0.0913
0.8200 0.3800 0.1094
0.8400 0.3800 0.1280
0.8600 0.3800 0.1470
0.8800 0.3800 0.1662
0.9000 0.3800 0.1856
0.9200 0.3800 0.1803
0.9400 0.3800 0.1613
0.9600 0.3800 0.1426
0.9800 0.3800 0.1243
1.0000 0.3800 0.1066
0.0000 0.4000 0.0981
0.0200 0.4000 0.0796
0.0400 0.4000 0.0621
0.0600 0.4000 0.0465
0.0800 0.4000 0.0358
0.1000 0.4000 0.0346
0.1200 0.4000 0.0437
0.1400 0.4000 0.0586
0.1600 0.4000 0.0758
0.1800 0.4000 0.0941
0.2000 0.4000 0.1130
0.2200 0.4000 0.1323
0.2400 0.4000 0.1517
0.2600 0.4000 0.1549
0.2800 0.4000 0.1604
0.3000 0.4000 0.1534
0.3200 0.4000 0.1375
0.3400 0.4000 0.1227
0.3600 0.4000 0.1097
0.3800 0.4000 0.0990
0.4000 0.4000 0.0813
0.4200 0.4000 0.0614
0.4400 0.4000 0.0417
0.4600 0.4000 0.0224
0.4800 0.4000 0.0079
0.5000 0.4000 0.0206
0.5200 0.4000 0.0399
0.5400 0.4000 0.0596
0.5600 0.4000 0.0795
0.5800 0.4000 0.0994
0.6000 0.4000 0.1193
0.6200 0.4000 0.1021
0.6400 0.4000 0.0828
0.6600 0.4000 0.0638
0.6800 0.4000 0.0457
0.7000 0.4000 0.0302
0.7200 0.4000 0.0231
0.7400 0.4000 0.0309
0.7600 0.4000 0.0467
0.7800 0.4000 0.0648
0.8000 0.4000 0.0838
0.8200 0.4000 0.1032
0.8400 0.4000 0.1227
0.8600 0.4000 0.1424
0.8800 0.4000 0.1622
0.9000 0.4000 0.1820
0.9200 0.4000 0.1754
0.9400 0.4000 0.1558
0.9600 0.4000 0.1363
0.9800 0.4000 0.1171
1.0000 0.4000 0.0981
0.0000 0.4200 0.0931
0.0200 0.4200 0.0734
0.0400 0.4200 0.0539
0.0600 0.4200 0.0349
0.0800 0.4200 0.0183
0.1000 0.4200 0.0158
0.1200 0.4200 0.0311
0.1400 0.4200 0.0498
0.1600 0.4200 0.0693
0.1800 0.4200 0.0890
0.2000 0.4200 0.1088
0.2200 0.4200 0.1286
0.2400 0.4200 0.1320
0.2600 0.4200 0.1354
0.2800 0.4200 0.1417
0.3000 0.4200 0.1502
0.3200 0.4200 0.1331
0.3400 0.4200 0.1170
0.3600 0.4200 0.1022
0.3800 0.4200 0.0895
0.4000 0.4200 0.0799
0.4200 0.4200 0.0670
0.4400 0.4200 0.0495
0.4600 0.4200 0.0349
0.4800 0.4200 0.0279
0.5000 0.4200 0.0338
0.5200 0.4200 0.0480
0.5400 0.4200 0.0653
0.5600 0.4200 0.0838
0.5800 0.4200 0.1029
0.6000 0.4200 0.1195
0.6200 0.4200 0.0995
0.6400 0.4200 0.0795
0.6600 0.4200 0.0596
0.6800 0.4200 0.0396
0.7000 0.4200 0.0197
0.7200 0.4200 0.0032
0.7400 0.4200 0.0208
0.7600 0.4200 0.0406
0.7800 0.4200 0.0606
0.8000 0.4200 0.0806
0.8200 0.4200 0.1006
0.8400 0.4200 0.1206
0.8600 0.4200 0.1406
0.8800 0.4200 0.1606
0.9000 0.4200 0.1806
0.9200 0.4200 0.1726
0.9400 0.4200 0.1527
0.9600 0.4200 0.1328
0.9800 0.4200 0.1129
1.0000 0.4200 0.0931
0.0000 0.4400 0.0923
0.0200 0.4400 0.0724
0.0400 0.4400 0.0525
0.0600 0.4400 0.0327
0.0800 0.4400 0.0136
0.1000 0.4400 0.0101
0.1200 0.4400 0.0286
0.1400 0.4400 0.0483
0.1600 0.4400 0.0682
0.1800 0.4400 0.0881
0.2000 0.4400 0.1081
0.2200 0.4400 0.1115
0.2400 0.4400 0.1121
0.2600 0.4400 0.1161
0.2800 0.4400 0.1234
0.3000 0.4400 0.1332
0.3200 0.4400 0.1232
0.3400 0.4400 0.1055
0.3600 0.4400 0.0889
0.3800 0.4400 0.0740
0.4000 0.4400 0.0619
0.4200 0.4400 0.0548
0.4400 0.4400 0.0545
0.4600 0.4400 0.0523
0.4800 0.4400 0.0479
0.5000 0.4400 0.0515
0.5200 0.4400 0.0618
0.5400 0.4400 0.0760
0.5600 0.4400 0.0924
0.5800 0.4400 0.1038
0.6000 0.4400 0.1145
0.6200 0.4400 0.1009
0.6400 0.4400 0.0812
0.6600 0.4400 0.0618
0.6800 0.4400 0.0429
0.7000 0.4400 0.0258
0.7200 0.4400 0.0169
0.7400 0.4400 0.0266
0.7600 0.4400 0.0439
0.7800 0.4400 0.0628
0.8000 0.4400 0.0823
0.8200 0.4400 0.1019
0.8400 0.4400 0.1217
0.8600 0.4400 0.1415
0.8800 0.4400 0.1614
0.9000 0.4400 0.1813
0.9200 0.4400 0.1722
0.9400 0.4400 0.1522
0.9600 0.4400 0.1323
0.9800 0.4400 0.1123
1.0000 0.4400 0.0923
0.0000 0.4600 0.0958
0.0200 0.4600 0.0768
0.0400 0.4600 0.0584
0.0600 0.4600 0.0415
0.0800 0.4600 0.0290
0.1000 0.4600 0.0275
0.1200 0.4600 0.0383
0.1400 0.4600 0.0546
0.1600 0.4600 0.0728
0.1800 0.4600 0.0917
0.2000 0.4600 0.0952
0.2200 0.4600 0.0916
0.2400 0.4600 0.0923
0.2600 0.4600 0.0971
0.2800 0.4600 0.1057
0.3000 0.4600 0.1170
0.3200 0.4600 0.1159
0.3400 0.4600 0.0969
0.3600 0.4600 0.0785
0.3800 0.4600 0.0610
0.4000 0.4600 0.0457
0.4200 0.4600 0.0354
0.4400 0.4600 0.0349
0.4600 0.4600 0.0445
0.4800 0.4600 0.0596
0.5000 0.4600 0.0705
0.5200 0.4600 0.0728
0.5400 0.4600 0.0723
0.5600 0.4600 0.0773
0.5800 0.4600 0.0866
0.6000 0.4600 0.0992
0.6200 0.4600 0.1061
0.6400 0.4600 0.0876
0.6600 0.4600 0.0700
0.6800 0.4600 0.0540
0.7000 0.4600 0.0417
0.7200 0.4600 0.0369
0.7400 0.4600 0.0422
0.7600 0.4600 0.0548
0.7800 0.4600 0.0709
0.8000 0.4600 0.0886
0.8200 0.4600 0.1071
0.8400 0.4600 0.1261
0.8600 0.4600 0.1453
0.8800 0.4600 0.1647
0.9000 0.4600 0.1843
0.9200 0.4600 0.1741
0.9400 0.4600 0.1544
0.9600 0.4600 0.1347
0.9800 0.4600 0.1151
1.0000 0.4600 0.0958
0.0000 0.4800 0.1031
0.0200 0.4800 0.0857
0.0400 0.4800 0.0697
0.0600 0.4800 0.0563
0.0800 0.4800 0.0479
0.1000 0.4800 0.0470
0.1200 0.4800 0.0541
0.1400 0.4800 0.0666
0.1600 0.4800 0.0822
0.1800 0.4800 0.0853
0.2000 0.4800 0.0762
0.2200 0.4800 0.0716
0.2400 0.4800 0.0725
0.2600 0.4800 0.0786
0.2800 0.4800 0.0889
0.3000 0.4800 0.1022
0.3200 0.4800 0.1117
0.3400 0.4800 0.0919
0.3600 0.4800 0.0722
0.3800 0.4800 0.0527
0.4000 0.4800 0.0338
0.4200 0.4800 0.0175
0.4400 0.4800 0.0165
0.4600 0.4800 0.0322
0.4800 0.4800 0.0510
0.5000 0.4800 0.0607
0.5200 0.4800 0.0531
0.5400 0.4800 0.0525
0.5600 0.4800 0.0591
0.5800 0.4800 0.0709
0.6000 0.4800 0.0859
0.6200 0.4800 0.1025
0.6400 0.4800 0.0977
0.6600 0.4800 0.0823
0.6800 0.4800 0.0692
0.7000 0.4800 0.0601
0.7200 0.4800 0.0569
0.7400 0.4800 0.0605
0.7600 0.4800 0.0699
0.7800 0.4800 0.0831
0.8000 0.4800 0.0986
0.8200 0.4800 0.1155
0.8400 0.4800 0.1333
0.8600 0.4800 0.1516
0.8800 0.4800 0.1703
0.9000 0.4800 0.1893
0.9200 0.4800 0.1782
0.9400 0.4800 0.1590
0.9600 0.4800 0.1400
0.9800 0.4800 0.1213
1.0000 0.4800 0.1031
0.0000 0.5000 0.1135
0.0200 0.5000 0.0980
0.0400 0.5000 0.0843
0.0600 0.5000 0.0737
0.0800 0.5000 0.0674
0.1000 0.5000 0.0668
0.1200 0.5000 0.0719
0.1400 0.5000 0.0818
0.1600 0.5000 0.0843
0.1800 0.5000 0.0695
0.2000 0.5000 0.0579
0.2200 0.5000 0.0518
0.2400 0.5000 0.0530
0.2600 0.5000 0.0611
0.2800 0.5000 0.0739
0.3000 0.5000 0.0894
0.3200 0.5000 0.1063
0.3400 0.5000 0.0911
0.3600 0.5000 0.0711
0.3800 0.5000 0.0513
0.4000 0.5000 0.0315
0.4200 0.5000 0.0126
0.4400 0.5000 0.0111
0.4600 0.5000 0.0298
0.4800 0.5000 0.0495
0.5000 0.5000 0.0448
0.5200 0.5000 0.0339
0.5400 0.5000 0.0329
0.5600 0.5000 0.0427
0.5800 0.5000 0.0580
0.6000 0.5000 0.0755
0.6200 0.5000 0.0940
0.6400 0.5000 0.1106
0.6600 0.5000 0.0972
0.6800 0.5000 0.0864
0.7000 0.5000 0.0793
0.7200 0.5000 0.0769
0.7400 0.5000 0.0796
0.7600 0.5000 0.0869
0.7800 0.5000 0.0979
0.8000 0.5000 0.1113
0.8200 0.5000 0.1266
0.8400 0.5000 0.1430
0.8600 0.5000 0.1602
0.8800 0.5000 0.1780
0.9000 0.5000 0.1962
0.9200 0.5000 0.1844
0.9400 0.5000 0.1659
0.9600 0.5000 0.1478
0.9800 0.5000 0.1302
1.0000 0.5000 0.1135
0.0000 0.5200 0.1262
0.0200 0.5200 0.1125
0.0400 0.5200 0.1008
0.0600 0.5200 0.0921
0.0800 0.5200 0.0871
0.1000 0.5200 0.0867
0.1200 0.5200 0.0907
0.1400 0.5200 0.0923
0.1600 0.5200 0.0738
0.1800 0.5200 0.0564
0.2000 0.5200 0.0413
0.2200 0.5200 0.0321
0.2400 0.5200 0.0340
0.2600 0.5200 0.0456
0.2800 0.5200 0.0617
0.3000 0.5200 0.0796
0.3200 0.5200 0.0983
0.3400 0.5200 0.0946
0.3600 0.5200 0.0756
0.3800 0.5200 0.0573
0.4000 0.5200 0.0406
0.4200 0.5200 0.0285
0.4400 0.5200 0.0279
0.4600 0.5200 0.0393
0.4800 0.5200 0.0529
0.5000 0.5200 0.0337
0.5200 0.5200 0.0165
0.5400 0.5200 0.0145
0.5600 0.5200 0.0308
0.5800 0.5200 0.0499
0.6000 0.5200 0.0695
0.6200 0.5200 0.0892
0.6400 0.5200 0.1091
0.6600 0.5200 0.1115
0.6800 0.5200 0.1013
0.7000 0.5200 0.0943
0.7200 0.5200 0.0911
0.7400 0.5200 0.0923
0.7600 0.5200 0.0977
0.7800 0.5200 0.1066
0.8000 0.5200 0.1183
0.8200 0.5200 0.1320
0.8400 0.5200 0.1471
0.8600 0.5200 0.1633
0.8800 0.5200 0.1802
0.9000 0.5200 0.1836
0.9200 0.5200 0.1757
0.9400 0.5200 0.1698
0.9600 0.5200 0.1578
0.9800 0.5200 0.1415
1.0000 0.5200 0.1262
0.0000 0.5400 0.1407
0.0200 0.5400 0.1284
0.0400 0.5400 0.1184
0.0600 0.5400 0.1110
0.0800 0.5400 0.1070
0.1000 0.5400 0.1066
0.1200 0.5400 0.1074
0.1400 0.5400 0.0876
0.1600 0.5400 0.0678
0.1800 0.5400 0.0482
0.2000 0.5400 0.0291
0.2200 0.5400 0.0132
0.2400 0.5400 0.0173
0.2600 0.5400 0.0350
0.2800 0.5400 0.0543
0.3000 0.5400 0.0740
0.3200 0.5400 0.0938
0.3400 0.5400 0.1020
0.3600 0.5400 0.0847
0.3800 0.5400 0.0688
0.4000 0.5400 0.0557
0.4200 0.5400 0.0476
0.4400 0.5400 0.0472
0.4600 0.5400 0.0547
0.4800 0.5400 0.0522
0.5000 0.5400 0.0326
0.5200 0.5400 0.0142
0.5400 0.5400 0.0118
0.5600 0.5400 0.0296
0.5800 0.5400 0.0491
0.6000 0.5400 0.0689
0.6200 0.5400 0.0888
0.6400 0.5400 0.1088
0.6600 0.5400 0.0959
0.6800 0.5400 0.0838
0.7000 0.5400 0.0751
0.7200 0.5400 0.0712
0.7400 0.5400 0.0727
0.7600 0.5400 0.0794
0.7800 0.5400 0.0902
0.8000 0.5400 0.1037
0.8200 0.5400 0.1191
0.8400 0.5400 0.1356
0.8600 0.5400 0.1530
0.8800 0.5400 0.1710
0.9000 0.5400 0.1658
0.9200 0.5400 0.1571
0.9400 0.5400 0.1505
0.9600 0.5400 0.1463
0.9800 0.5400 0.1448
1.0000 0.5400 0.1407
0.0000 0.5600 0.1263
0.0200 0.5600 0.1309
0.0400 0.5600 0.1366
0.0600 0.5600 0.1303
0.0800 0.5600 0.1269
0.1000 0.5600 0.1265
0.1200 0.5600 0.1072
0.1400 0.5600 0.0873
0.1600 0.5600 0.0674
0.1800 0.5600 0.0476
0.2000 0.5600 0.0282
0.2200 0.5600 0.0111
0.2400 0.5600 0.0158
0.2600 0.5600 0.0343
0.2800 0.5600 0.0539
0.3000 0.5600 0.0713
0.3200 0.5600 0.0757
0.3400 0.5600 0.0847
0.3600 0.5600 0.0971
0.3800 0.5600 0.0836
0.4000 0.5600 0.0731
0.4200 0.5600 0.0672
0.4400 0.5600 0.0669
0.4600 0.5600 0.0724
0.4800 0.5600 0.0587
0.5000 0.5600 0.0423
0.5200 0.5600 0.0304
0.5400 0.5600 0.0294
0.5600 0.5600 0.0400
0.5800 0.5600 0.0560
0.6000 0.5600 0.0740
0.6200 0.5600 0.0928
0.6400 0.5600 0.0987
0.6600 0.5600 0.0822
0.6800 0.5600 0.0677
0.7000 0.5600 0.0566
0.7200 0.5600 0.0512
0.7400 0.5600 0.0533
0.7600 0.5600 0.0622
0.7800 0.5600 0.0754
0.8000 0.5600 0.0912
0.8200 0.5600 0.1083
0.8400 0.5600 0.1263
0.8600 0.5600 0.1448
0.8800 0.5600 0.1604
0.9000 0.5600 0.1487
0.9200 0.5600 0.1388
0.9400 0.5600 0.1313
0.9600 0.5600 0.1265
0.9800 0.5600 0.1248
1.0000 0.5600 0.1263
0.0000 0.5800 0.1066
0.0200 0.5800 0.1119
0.0400 0.5800 0.1204
0.0600 0.5800 0.1314
0.0800 0.5800 0.1444
0.1000 0.5800 0.1301
0.1200 0.5800 0.1106
0.1400 0.5800 0.0915
0.1600 0.5800 0.0727
0.1800 0.5800 0.0549
0.2000 0.5800 0.0393
0.2200 0.5800 0.0295
0.2400 0.5800 0.0316
0.2600 0.5800 0.0438
0.2800 0.5800 0.0528
0.3000 0.5800 0.0514
0.3200 0.5800 0.0574
0.3400 0.5800 0.0689
0.3600 0.5800 0.0836
0.3800 0.5800 0.1002
0.4000 0.5800 0.0917
0.4200 0.5800 0.0870
0.4400 0.5800 0.0868
0.4600 0.5800 0.0863
0.4800 0.5800 0.0706
0.5000 0.5800 0.0576
0.5200 0.5800 0.0495
0.5400 0.5800 0.0489
0.5600 0.5800 0.0559
0.5800 0.5800 0.0683
0.6000 0.5800 0.0837
0.6200 0.5800 0.1007
0.6400 0.5800 0.0900
0.6600 0.5800 0.0715
0.6800 0.5800 0.0542
0.7000 0.5800 0.0395
0.7200 0.5800 0.0313
0.7400 0.5800 0.0347
0.7600 0.5800 0.0472
0.7800 0.5800 0.0636
0.8000 0.5800 0.0817
0.8200 0.5800 0.1005
0.8400 0.5800 0.1196
0.8600 0.5800 0.1390
0.8800 0.5800 0.1454
0.9000 0.5800 0.1323
0.9200 0.5800 0.1212
0.9400 0.5800 0.1125
0.9600 0.5800 0.1069
0.9800 0.5800 0.1048
1.0000 0.5800 0.1066
0.0000 0.6000 0.0870
0.0200 0.6000 0.0935
0.0400 0.6000 0.1035
0.0600 0.6000 0.1161
0.0800 0.6000 0.1306
0.1000 0.6000 0.1359
0.1200 0.6000 0.1174
0.1400 0.6000 0.0996
0.1600 0.6000 0.0827
0.1800 0.6000 0.0676
0.2000 0.6000 0.0556
0.2200 0.6000 0.0492
0.2400 0.6000 0.0504
0.2600 0.6000 0.0458
0.2800 0.6000 0.0339
0.3000 0.6000 0.0316
0.3200 0.6000 0.0406
0.3400 0.6000 0.0557
0.3600 0.6000 0.0732
0.3800 0.6000 0.0917
0.4000 0.6000 0.1107
0.4200 0.6000 0.1069
0.4400 0.6000 0.1067
0.4600 0.6000 0.0988
0.4800 0.6000 0.0855
0.5000 0.6000 0.0751
0.5200 0.6000 0.0691
0.5400 0.6000 0.0687
0.5600 0.6000 0.0739
0.5800 0.6000 0.0836
0.6000 0.6000 0.0966
0.6200 0.6000 0.1050
0.6400 0.6000 0.0852
0.6600 0.6000 0.0654
0.6800 0.6000 0.0458
0.7000 0.6000 0.0268
0.7200 0.6000 0.0119
0.7400 0.6000 0.0191
0.7600 0.6000 0.0372
0.7800 0.6000 0.0566
0.8000 0.6000 0.0763
0.8200 0.6000 0.0962
0.8400 0.6000 0.1161
0.8600 0.6000 0.1360
0.8800 0.6000 0.1317
0.9000 0.6000 0.1171
0.9200 0.6000 0.1043
0.9400 0.6000 0.0941
0.9600 0.6000 0.0873
0.9800 0.6000 0.0848
1.0000 0.6000 0.0870
0.0000 0.6200 0.0676
0.0200 0.6200 0.0758
0.0400 0.6200 0.0878
0.0600 0.6200 0.1024
0.0800 0.6200 0.1185
0.1000 0.6200 0.1357
0.1200 0.6200 0.1270
0.1400 0.6200 0.1107
0.1600 0.6200 0.0958
0.1800 0.6200 0.0831
0.2000 0.6200 0.0737
0.2200 0.6200 0.0690
0.2400 0.6200 0.0548
0.2600 0.6200 0.0355
0.2800 0.6200 0.0176
0.3000 0.6200 0.0126
0.3200 0.6200 0.0285
0.3400 0.6200 0.0476
0.3600 0.6200 0.0672
0.3800 0.6200 0.0870
0.4000 0.6200 0.1069
0.4200 0.6200 0.1200
0.4400 0.6200 0.1252
0.4600 0.6200 0.1136
0.4800 0.6200 0.1021
0.5000 0.6200 0.0936
0.5200 0.6200 0.0889
0.5400 0.6200 0.0886
0.5600 0.6200 0.0926
0.5800 0.6200 0.1006
0.6000 0.6200 0.1116
0.6200 0.6200 0.1048
0.6400 0.6200 0.0849
0.6600 0.6200 0.0651
0.6800 0.6200 0.0454
0.7000 0.6200 0.0261
0.7200 0.6200 0.0100
0.7400 0.6200 0.0180
0.7600 0.6200 0.0367
0.7800 0.6200 0.0563
0.8000 0.6200 0.0761
0.8200 0.6200 0.0960
0.8400 0.6200 0.1159
0.8600 0.6200 0.1358
0.8800 0.6200 0.1198
0.9000 0.6200 0.1036
0.9200 0.6200 0.0889
0.9400 0.6200 0.0766
0.9600 0.6200 0.0681
0.9800 0.6200 0.0648
1.0000 0.6200 0.0676
0.0000 0.6400 0.0488
0.0200 0.6400 0.0596
0.0400 0.6400 0.0743
0.0600 0.6400 0.0910
0.0800 0.6400 0.1089
0.1000 0.6400 0.1274
0.1200 0.6400 0.1389
0.1400 0.6400 0.1241
0.1600 0.6400 0.1111
0.1800 0.6400 0.1003
0.2000 0.6400 0.0927
0.2200 0.6400 0.0743
0.2400 0.6400 0.0545
0.2600 0.6400 0.0349
0.2800 0.6400 0.0164
0.3000 0.6400 0.0110
0.3200 0.6400 0.0278
0.3400 0.6400 0.0472
0.3600 0.6400 0.0669
0.3800 0.6400 0.0868
0.4000 0.6400 0.0980
0.4200 0.6400 0.1004
0.4400 0.6400 0.1066
0.4600 0.6400 0.1159
0.4800 0.6400 0.1198
0.5000 0.6400 0.1127
0.5200 0.6400 0.1088
0.5400 0.6400 0.1085
0.5600 0.6400 0.1119
0.5800 0.6400 0.1185
0.6000 0.6400 0.1278
0.6200 0.6400 0.1084
0.6400 0.6400 0.0893
0.6600 0.6400 0.0707
0.6800 0.6400 0.0531
0.7000 0.6400 0.0379
0.7200 0.6400 0.0293
0.7400 0.6400 0.0329
0.7600 0.6400 0.0459
0.7800 0.6400 0.0626
0.8000 0.6400 0.0809
0.8200 0.6400 0.0998
0.8400 0.6400 0.1191
0.8600 0.6400 0.1288
0.8800 0.6400 0.1103
0.9000 0.6400 0.0924
0.9200 0.6400 0.0755
0.9400 0.6400 0.0606
0.9600 0.6400 0.0494
0.9800 0.6400 0.0448
1.0000 0.6400 0.0488
0.0000 0.6600 0.0314
0.0200 0.6600 0.0464
0.0400 0.6600 0.0642
0.0600 0.6600 0.0830
0.0800 0.6600 0.1023
0.1000 0.6600 0.1218
0.1200 0.6600 0.1414
0.1400 0.6600 0.1391
0.1600 0.6600 0.1276
0.1800 0.6600 0.1174
0.2000 0.6600 0.0981
0.2200 0.6600 0.0792
0.2400 0.6600 0.0611
0.2600 0.6600 0.0445
0.2800 0.6600 0.0321
0.3000 0.6600 0.0297
0.3200 0.6600 0.0392
0.3400 0.6600 0.0546
0.3600 0.6600 0.0711
0.3800 0.6600 0.0783
0.4000 0.6600 0.0780
0.4200 0.6600 0.0810
0.4400 0.6600 0.0886
0.4600 0.6600 0.0996
0.4800 0.6600 0.1131
0.5000 0.6600 0.1284
0.5200 0.6600 0.1287
0.5400 0.6600 0.1285
0.5600 0.6600 0.1313
0.5800 0.6600 0.1370
0.6000 0.6600 0.1337
0.6200 0.6600 0.1154
0.6400 0.6600 0.0976
0.6600 0.6600 0.0810
0.6800 0.6600 0.0661
0.7000 0.6600 0.0547
0.7200 0.6600 0.0492
0.7400 0.6600 0.0514
0.7600 0.6600 0.0605
0.7800 0.6600 0.0741
0.8000 0.6600 0.0900
0.8200 0.6600 0.1074
0.8400 0.6600 0.1255
0.8600 0.6600 0.1233
0.8800 0.6600 0.1038
0.9000 0.6600 0.0845
0.9200 0.6600 0.0656
0.9400 0.6600 0.0477
0.9600 0.6600 0.0324
0.9800 0.6600 0.0248
1.0000 0.6600 0.0314
0.0000 0.6800 0.0198
0.0200 0.6800 0.0395
0.0400 0.6800 0.0594
0.0600 0.6800 0.0794
0.0800 0.6800 0.0994
0.1000 0.6800 0.1193
0.1200 0.6800 0.1393
0.1400 0.6800 0.1553
0.1600 0.6800 0.1424
0.1800 0.6800 0.1238
0.2000 0.6800 0.1058
0.2200 0.6800 0.0885
0.2400 0.6800 0.0727
0.2600 0.6800 0.0595
0.2800 0.6800 0.0509
0.3000 0.6800 0.0494
0.3200 0.6800 0.0543
0.3400 0.6800 0.0492
0.3600 0.6800 0.0519
0.3800 0.6800 0.0607
0.4000 0.6800 0.0580
0.4200 0.6800 0.0620
0.4400 0.6800 0.0716
0.4600 0.6800 0.0849
0.4800 0.6800 0.1004
0.5000 0.6800 0.1173
0.5200 0.6800 0.1350
0.5400 0.6800 0.1484
0.5600 0.6800 0.1509
0.5800 0.6800 0.1559
0.6000 0.6800 0.1423
0.6200 0.6800 0.1252
0.6400 0.6800 0.1090
0.6600 0.6800 0.0944
0.6800 0.6800 0.0821
0.7000 0.6800 0.0732
0.7200 0.6800 0.0691
0.7400 0.6800 0.0707
0.7600 0.6800 0.0776
0.7800 0.6800 0.0886
0.8000 0.6800 0.1023
0.8200 0.6800 0.1178
0.8400 0.6800 0.1346
0.8600 0.6800 0.1209
0.8800 0.6800 0.1009
0.9000 0.6800 0.0809
0.9200 0.6800 0.0610
0.9400 0.6800 0.0410
0.9600 0.6800 0.0213
0.9800 0.6800 0.0049
1.0000 0.6800 0.0198
0.0000 0.7000 0.0245
0.0200 0.7000 0.0421
0.0400 0.7000 0.0611
0.0600 0.7000 0.0807
0.0800 0.7000 0.1004
0.1000 0.7000 0.1202
0.1200 0.7000 0.1401
0.1400 0.7000 0.1600
0.1600 0.7000 0.1505
0.1800 0.7000 0.1330
0.2000 0.7000 0.1164
0.2200 0.7000 0.1010
0.2400 0.7000 0.0875
0.2600 0.7000 0.0768
0.2800 0.7000 0.0695
0.3000 0.7000 0.0520
0.3200 0.7000 0.0372
0.3400 0.7000 0.0292
0.3600 0.7000 0.0336
0.3800 0.7000 0.0421
0.4000 0.7000 0.0380
0.4200 0.7000 0.0439
0.4400 0.7000 0.0566
0.4600 0.7000 0.0727
0.4800 0.7000 0.0903
0.5000 0.7000 0.1088
0.5200 0.7000 0.1277
0.5400 0.7000 0.1470
0.5600 0.7000 0.1664
0.5800 0.7000 0.1590
0.6000 0.7000 0.1530
0.6200 0.7000 0.1372
0.6400 0.7000 0.1227
0.6600 0.7000 0.1099
0.6800 0.7000 0.0995
0.7000 0.7000 0.0923
0.7200 0.7000 0.0891
0.7400 0.7000 0.0903
0.7600 0.7000 0.0958
0.7800 0.7000 0.1049
0.8000 0.7000 0.1167
0.8200 0.7000 0.1306
0.8400 0.7000 0.1416
0.8600 0.7000 0.1217
0.8800 0.7000 0.1019
0.9000 0.7000 0.0822
0.9200 0.7000 0.0626
0.9400 0.7000 0.0435
0.9600 0.7000 0.0257
0.9800 0.7000 0.0152
1.0000 0.7000 0.0245
0.0000 0.7200 0.0401
0.0200 0.7200 0.0527
0.0400 0.7200 0.0689
0.0600 0.7200 0.0867
0.0800 0.7200 0.1053
0.1000 0.7200 0.1243
0.1200 0.7200 0.1436
0.1400 0.7200 0.1631
0.1600 0.7200 0.1606
0.1800 0.7200 0.1444
0.2000 0.7200 0.1293
0.2200 0.7200 0.1156
0.2400 0.7200 0.1036
0.2600 0.7200 0.0837
0.2800 0.7200 0.0638
0.3000 0.7200 0.0441
0.3200 0.7200 0.0249
0.3400 0.7200 0.0096
0.3600 0.7200 0.0191
0.3800 0.7200 0.0255
0.4000 0.7200 0.0181
0.4200 0.7200 0.0284
0.4400 0.7200 0.0457
0.4600 0.7200 0.0645
0.4800 0.7200 0.0839
0.5000 0.7200 0.1035
0.5200 0.7200 0.1233
0.5400 0.7200 0.1431
0.5600 0.7200 0.1493
0.5800 0.7200 0.1404
0.6000 0.7200 0.1339
0.6200 0.7200 0.1302
0.6400 0.7200 0.1296
0.6600 0.7200 0.1266
0.6800 0.7200 0.1177
0.7000 0.7200 0.1117
0.7200 0.7200 0.1091
0.7400 0.7200 0.1101
0.7600 0.7200 0.1146
0.7800 0.7200 0.1223
0.8000 0.7200 0.1326
0.8200 0.7200 0.1449
0.8400 0.7200 0.1451
0.8600 0.7200 0.1258
0.8800 0.7200 0.1067
0.9000 0.7200 0.0881
0.9200 0.7200 0.0702
0.9400 0.7200 0.0538
0.9600 0.7200 0.0408
0.9800 0.7200 0.0352
1.0000 0.7200 0.0401
0.0000 0.7400 0.0584
0.0200 0.7400 0.0677
0.0400 0.7400 0.0809
0.0600 0.7400 0.0966
0.0800 0.7400 0.1135
0.1000 0.7400 0.1314
0.1200 0.7400 0.1498
0.1400 0.7400 0.1685
0.1600 0.7400 0.1725
0.1800 0.7400 0.1575
0.2000 0.7400 0.1436
0.2200 0.7400 0.1237
0.2400 0.7400 0.1038
0.2600 0.7400 0.0839
0.2800 0.7400 0.0641
0.3000 0.7400 0.0445
0.3200 0.7400 0.0256
0.3400 0.7400 0.0114
0.3600 0.7400 0.0201
0.3800 0.7400 0.0182
0.4000 0.7400 0.0028
0.4200 0.7400 0.0220
0.4400 0.7400 0.0420
0.4600 0.7400 0.0620
0.4800 0.7400 0.0820
0.5000 0.7400 0.1020
0.5200 0.7400 0.1220
0.5400 0.7400 0.1420
0.5600 0.7400 0.1323
0.5800 0.7400 0.1222
0.6000 0.7400 0.1147
0.6200 0.7400 0.1104
0.6400 0.7400 0.1096
0.6600 0.7400 0.1124
0.6800 0.7400 0.1186
0.7000 0.7400 0.1276
0.7200 0.7400 0.1291
0.7400 0.7400 0.1299
0.7600 0.7400 0.1338
0.7800 0.7400 0.1404
0.8000 0.7400 0.1495
0.8200 0.7400 0.1605
0.8400 0.7400 0.1512
0.8600 0.7400 0.1328
0.8800 0.7400 0.1149
0.9000 0.7400 0.0978
0.9200 0.7400 0.0821
0.9400 0.7400 0.0686
0.9600 0.7400 0.0589
0.9800 0.7400 0.0552
1.0000 0.7400 0.0584
0.0000 0.7600 0.0776
0.0200 0.7600 0.0848
0.0400 0.7600 0.0957
0.0600 0.7600 0.1092
0.0800 0.7600 0.1245
0.1000 0.7600 0.1410
0.1200 0.7600 0.1582
0.1400 0.7600 0.1761
0.1600 0.7600 0.1858
0.1800 0.7600 0.1661
0.2000 0.7600 0.1465
0.2200 0.7600 0.1270
0.2400 0.7600 0.1077
0.2600 0.7600 0.0887
0.2800 0.7600 0.0704
0.3000 0.7600 0.0531
0.3200 0.7600 0.0387
0.3400 0.7600 0.0311
0.3600 0.7600 0.0352
0.3800 0.7600 0.0285
0.4000 0.7600 0.0221
0.4200 0.7600 0.0311
0.4400 0.7600 0.0474
0.4600 0.7600 0.0657
0.4800 0.7600 0.0849
0.5000 0.7600 0.1043
0.5200 0.7600 0.1239
0.5400 0.7600 0.1300
0.5600 0.7600 0.1163
0.5800 0.7600 0.1047
0.6000 0.7600 0.0958
0.6200 0.7600 0.0906
0.6400 0.7600 0.0896
0.6600 0.7600 0.0930
0.6800 0.7600 0.1004
0.7000 0.7600 0.1109
0.7200 0.7600 0.1238
0.7400 0.7600 0.1384
0.7600 0.7600 0.1532
0.7800 0.7600 0.1590
0.8000 0.7600 0.1670
0.8200 0.7600 0.1770
0.8400 0.7600 0.1596
0.8600 0.7600 0.1422
0.8800 0.7600 0.1257
0.9000 0.7600 0.1103
0.9200 0.7600 0.0967
0.9400 0.7600 0.0855
0.9600 0.7600 0.0780
0.9800 0.7600 0.0752
1.0000 0.7600 0.0776
0.0000 0.7800 0.0971
0.0200 0.7800 0.1029
0.0400 0.7800 0.1121
0.0600 0.7800 0.1238
0.0800 0.7800 0.1375
0.1000 0.7800 0.1526
0.1200 0.7800 0.1687
0.1400 0.7800 0.1855
0.1600 0.7800 0.1901
0.1800 0.7800 0.1709
0.2000 0.7800 0.1520
0.2200 0.7800 0.1333
0.2400 0.7800 0.1151
0.2600 0.7800 0.0975
0.2800 0.7800 0.0812
0.3000 0.7800 0.0668
0.3200 0.7800 0.0560
0.3400 0.7800 0.0510
0.3600 0.7800 0.0537
0.3800 0.7800 0.0457
0.4000 0.7800 0.0421
0.4200 0.7800 0.0474
0.4400 0.7800 0.0594
0.4600 0.7800 0.0749
0.4800 0.7800 0.0921
0.5000 0.7800 0.1103
0.5200 0.7800 0.1290
0.5400 0.7800 0.1172
0.5600 0.7800 0.1018
0.5800 0.7800 0.0882
0.6000 0.7800 0.0775
0.6200 0.7800 0.0709
0.6400 0.7800 0.0697
0.6600 0.7800 0.0740
0.6800 0.7800 0.0831
0.7000 0.7800 0.0955
0.7200 0.7800 0.1102
0.7400 0.7800 0.1264
0.7600 0.7800 0.1435
0.7800 0.7800 0.1613
0.8000 0.7800 0.1796
0.8200 0.7800 0.1868
0.8400 0.7800 0.1699
0.8600 0.7800 0.1538
0.8800 0.7800 0.1386
0.9000 0.7800 0.1248
0.9200 0.7800 0.1129
0.9400 0.7800 0.1035
0.9600 0.7800 0.0974
0.9800 0.7800 0.0952
1.0000 0.7800 0.0971
0.0000 0.8000 0.1168
0.0200 0.8000 0.1217
0.0400 0.8000 0.1295
0.0600 0.8000 0.1398
0.0800 0.8000 0.1520
0.1000 0.8000 0.1658
0.1200 0.8000 0.1807
0.1400 0.8000 0.1965
0.1600 0.8000 0.1964
0.1800 0.8000 0.1779
0.2000 0.8000 0.1598
0.2200 0.8000 0.1422
0.2400 0.8000 0.1252
0.2600 0.8000 0.1093
0.2800 0.8000 0.0950
0.3000 0.8000 0.0831
0.3200 0.8000 0.0746
0.3400 0.8000 0.0710
0.3600 0.8000 0.0727
0.3800 0.8000 0.0646
0.4000 0.8000 0.0620
0.4200 0.8000 0.0658
0.4400 0.8000 0.0749
0.4600 0.8000 0.0877
0.4800 0.8000 0.1028
0.5000 0.8000 0.1193
0.5200 0.8000 0.1246
0.5400 0.8000 0.1066
0.5600 0.8000 0.0893
0.5800 0.8000 0.0735
0.6000 0.8000 0.0602
0.6200 0.8000 0.0515
0.6400 0.8000 0.0497
0.6600 0.8000 0.0557
0.6800 0.8000 0.0673
0.7000 0.8000 0.0821
0.7200 0.8000 0.0988
0.7400 0.8000 0.1166
0.7600 0.8000 0.1350
0.7800 0.8000 0.1538
0.8000 0.8000 0.1728
0.8200 0.8000 0.1921
0.8400 0.8000 0.1819
0.8600 0.8000 0.1669
0.8800 0.8000 0.1530
0.9000 0.8000 0.1407
0.9200 0.8000 0.1302
0.9400 0.8000 0.1222
0.9600 0.8000 0.1170
0.9800 0.8000 0.1152
1.0000 0.8000 0.1168
0.0000 0.8200 0.1365
0.0200 0.8200 0.1407
0.0400 0.8200 0.1476
0.0600 0.8200 0.1567
0.0800 0.8200 0.1677
0.1000 0.8200 0.1802
0.1200 0.8200 0.1941
0.1400 0.8200 0.2089
0.1600 0.8200 0.2045
0.1800 0.8200 0.1868
0.2000 0.8200 0.1696
0.2200 0.8200 0.1531
0.2400 0.8200 0.1375
0.2600 0.8200 0.1232
0.2800 0.8200 0.1107
0.3000 0.8200 0.1007
0.3200 0.8200 0.0939
0.3400 0.8200 0.0910
0.3600 0.8200 0.0904
0.3800 0.8200 0.0840
0.4000 0.8200 0.0820
0.4200 0.8200 0.0849
0.4400 0.8200 0.0921
0.4600 0.8200 0.1028
0.4800 0.8200 0.1159
0.5000 0.8200 0.1308
0.5200 0.8200 0.1181
0.5400 0.8200 0.0989
0.5600 0.8200 0.0800
0.5800 0.8200 0.0619
0.6000 0.8200 0.0453
0.6200 0.8200 0.0328
0.6400 0.8200 0.0300
0.6600 0.8200 0.0390
0.6800 0.8200 0.0543
0.7000 0.8200 0.0719
0.7200 0.8200 0.0905
0.7400 0.8200 0.1096
0.7600 0.8200 0.1290
0.7800 0.8200 0.1485
0.8000 0.8200 0.1682
0.8200 0.8200 0.1879
0.8400 0.8200 0.1952
0.8600 0.8200 0.1813
0.8800 0.8200 0.1686
0.9000 0.8200 0.1575
0.9200 0.8200 0.1482
0.9400 0.8200 0.1412
0.9600 0.8200 0.1368
0.9800 0.8200 0.1352
1.0000 0.8200 0.1365
0.0000 0.8400 0.1564
0.0200 0.8400 0.1601
0.0400 0.8400 0.1661
0.0600 0.8400 0.1742
0.0800 0.8400 0.1842
0.1000 0.8400 0.1957
0.1200 0.8400 0.2085
0.1400 0.8400 0.2223
0.1600 0.8400 0.2142
0.1800 0.8400 0.1973
0.2000 0.8400 0.1811
0.2200 0.8400 0.1658
0.2400 0.8400 0.1515
0.2600 0.8400 0.1387
0.2800 0.8400 0.1277
0.3000 0.8400 0.1191
0.3200 0.8400 0.1133
0.3400 0.8400 0.1110
0.3600 0.8400 0.1089
0.3800 0.8400 0.1036
0.4000 0.8400 0.1020
0.4200 0.8400 0.1043
0.4400 0.8400 0.1103
0.4600 0.8400 0.1193
0.4800 0.8400 0.1308
0.5000 0.8400 0.1347
0.5200 0.8400 0.1148
0.5400 0.8400 0.0949
0.5600 0.8400 0.0750
0.5800 0.8400 0.0552
0.6000 0.8400 0.0357
0.6200 0.8400 0.0172
0.6400 0.8400 0.0110
0.6600 0.8400 0.0273
0.6800 0.8400 0.0466
0.7000 0.8400 0.0663
0.7200 0.8400 0.0861
0.7400 0.8400 0.1060
0.7600 0.8400 0.1260
0.7800 0.8400 0.1459
0.8000 0.8400 0.1659
0.8200 0.8400 0.1858
0.8400 0.8400 0.2058
0.8600 0.8400 0.1966
0.8800 0.8400 0.1850
0.9000 0.8400 0.1749
0.9200 0.8400 0.1666
0.9400 0.8400 0.1604
0.9600 0.8400 0.1566
0.9800 0.8400 0.1552
1.0000 0.8400 0.1564
0.0000 0.8600 0.1762
0.0200 0.8600 0.1795
0.0400 0.8600 0.1849
0.0600 0.8600 0.1923
0.0800 0.8600 0.2013
0.1000 0.8600 0.2119
0.1200 0.8600 0.2238
0.1400 0.8600 0.2367
0.1600 0.8600 0.2252
0.1800 0.8600 0.2092
0.2000 0.8600 0.1940
0.2200 0.8600 0.1798
0.2400 0.8600 0.1667
0.2600 0.8600 0.1551
0.2800 0.8600 0.1454
0.3000 0.8600 0.1379
0.3200 0.8600 0.1330
0.3400 0.8600 0.1310
0.3600 0.8600 0.1278
0.3800 0.8600 0.1233
0.4000 0.8600 0.1220
0.4200 0.8600 0.1240
0.4400 0.8600 0.1290
0.4600 0.8600 0.1368
0.4800 0.8600 0.1470
0.5000 0.8600 0.1348
0.5200 0.8600 0.1149
0.5400 0.8600 0.0950
0.5600 0.8600 0.0751
0.5800 0.8600 0.0554
0.6000 0.8600 0.0360
0.6200 0.8600 0.0179
0.6400 0.8600 0.0120
0.6600 0.8600 0.0277
0.6800 0.8600 0.0468
0.7000 0.8600 0.0664
0.7200 0.8600 0.0862
0.7400 0.8600 0.1061
0.7600 0.8600 0.1260
0.7800 0.8600 0.1460
0.8000 0.8600 0.1659
0.8200 0.8600 0.1859
0.8400 0.8600 0.2059
0.8600 0.8600 0.2128
0.8800 0.8600 0.2021
0.9000 0.8600 0.1929
0.9200 0.8600 0.1854
0.9400 0.8600 0.1799
0.9600 0.8600 0.1764
0.9800 0.8600 0.1752
1.0000 0.8600 0.1762
0.0000 0.8800 0.1961
0.0200 0.8800 0.1991
0.0400 0.8800 0.2040
0.0600 0.8800 0.2106
0.0800 0.8800 0.2190
0.1000 0.8800 0.2287
0.1200 0.8800 0.2397
0.1400 0.8800 0.2519
0.1600 0.8800 0.2374
0.1800 0.8800 0.2223
0.2000 0.8800 0.2081
0.2200 0.8800 0.1948
0.2400 0.8800 0.1828
0.2600 0.8800 0.1724
0.2800 0.8800 0.1636
0.3000 0.8800 0.1570
0.3200 0.8800 0.1527
0.3400 0.8800 0.1510
0.3600 0.8800 0.1470
0.3800 0.8800 0.1431
0.4000 0.8800 0.1420
0.4200 0.8800 0.1437
0.4400 0.8800 0.1481
0.4600 0.8800 0.1549
0.4800 0.8800 0.1574
0.5000 0.8800 0.1378
0.5200 0.8800 0.1184
0.5400 0.8800 0.0992
0.5600 0.8800 0.0804
0.5800 0.8800 0.0624
0.6000 0.8800 0.0460
0.6200 0.8800 0.0338
0.6400 0.8800 0.0311
0.6600 0.8800 0.0399
0.6800 0.8800 0.0549
0.7000 0.8800 0.0724
0.7200 0.8800 0.0909
0.7400 0.8800 0.1099
0.7600 0.8800 0.1293
0.7800 0.8800 0.1488
0.8000 0.8800 0.1684
0.8200 0.8800 0.1881
0.8400 0.8800 0.2079
0.8600 0.8800 0.2277
0.8800 0.8800 0.2196
0.9000 0.8800 0.2112
0.9200 0.8800 0.2044
0.9400 0.8800 0.1994
0.9600 0.8800 0.1963
0.9800 0.8800 0.1952
1.0000 0.8800 0.1961
0.0000 0.9000 0.2160
0.0200 0.9000 0.2187
0.0400 0.9000 0.2232
0.0600 0.9000 0.2293
0.0800 0.9000 0.2370
0.1000 0.9000 0.2460
0.1200 0.9000 0.2563
0.1400 0.9000 0.2655
0.1600 0.9000 0.2506
0.1800 0.9000 0.2363
0.2000 0.9000 0.2230
0.2200 0.9000 0.2107
0.2400 0.9000 0.1997
0.2600 0.9000 0.1901
0.2800 0.9000 0.1823
0.3000 0.9000 0.1763
0.3200 0.9000 0.1725
0.3400 0.9000 0.1710
0.3600 0.9000 0.1664
0.3800 0.9000 0.1630
0.4000 0.9000 0.1620
0.4200 0.9000 0.1608
0.4400 0.9000 0.1597
0.4600 0.9000 0.1611
0.4800 0.9000 0.1625
0.5000 0.9000 0.1436
0.5200 0.9000 0.1251
0.5400 0.9000 0.1071
0.5600 0.9000 0.0900
0.5800 0.9000 0.0743
0.6000 0.9000 0.0612
0.6200 0.9000 0.0526
0.6400 0.9000 0.0509
0.6600 0.9000 0.0567
0.6800 0.9000 0.0681
0.7000 0.9000 0.0828
0.7200 0.9000 0.0994
0.7400 0.9000 0.1171
0.7600 0.9000 0.1354
0.7800 0.9000 0.1541
0.8000 0.9000 0.1731
0.8200 0.9000 0.1924
0.8400 0.9000 0.2117
0.8600 0.9000 0.2312
0.8800 0.9000 0.2376
0.9000 0.9000 0.2298
0.9200 0.9000 0.2236
0.9400 0.9000 0.2190
0.9600 0.9000 0.2162
0.9800 0.9000 0.2152
1.0000 0.9000 0.2160
0.0000 0.9200 0.2360
0.0200 0.9200 0.2384
0.0400 0.9200 0.2425
0.0600 0.9200 0.2482
0.0800 0.9200 0.2553
0.1000 0.9200 0.2637
0.1200 0.9200 0.2630
0.1400 0.9200 0.2590
0.1600 0.9200 0.2564
0.1800 0.9200 0.2512
0.2000 0.9200 0.2387
0.2200 0.9200 0.2272
0.2400 0.9200 0.2170
0.2600 0.9200 0.2083
0.2800 0.9200 0.2011
0.3000 0.9200 0.1958
0.3200 0.9200 0.1832
0.3400 0.9200 0.1710
0.3600 0.9200 0.1603
0.3800 0.9200 0.1515
0.4000 0.9200 0.1449
0.4200 0.9200 0.1409
0.4400 0.9200 0.1397
0.4600 0.9200 0.1413
0.4800 0.9200 0.1457
0.5000 0.9200 0.1518
0.5200 0.9200 0.1344
0.5400 0.9200 0.1179
0.5600 0.9200 0.1025
0.5800 0.9200 0.0891
0.6000 0.9200 0.0785
0.6200 0.9200 0.0720
0.6400 0.9200 0.0708
0.6600 0.9200 0.0751
0.6800 0.9200 0.0840
0.7000 0.9200 0.0963
0.7200 0.9200 0.1109
0.7400 0.9200 0.1270
0.7600 0.9200 0.1441
0.7800 0.9200 0.1618
0.8000 0.9200 0.1800
0.8200 0.9200 0.1986
0.8400 0.9200 0.2174
0.8600 0.9200 0.2364
0.8800 0.9200 0.2555
0.9000 0.9200 0.2487
0.9200 0.9200 0.2429
0.9400 0.9200 0.2387
0.9600 0.9200 0.2361
0.9800 0.9200 0.2352
1.0000 0.9200 0.2360
0.0000 0.9400 0.2559
0.0200 0.9400 0.2582
0.0400 0.9400 0.2620
0.0600 0.9400 0.2654
0.0800 0.9400 0.2568
0.1000 0.9400 0.2495
0.1200 0.9400 0.2436
0.1400 0.9400 0.2393
0.1600 0.9400 0.2365
0.1800 0.9400 0.2355
0.2000 0.9400 0.2361
0.2200 0.9400 0.2384
0.2400 0.9400 0.2318
0.2600 0.9400 0.2150
0.2800 0.9400 0.1987
0.3000 0.9400 0.1831
0.3200 0.9400 0.1685
0.3400 0.9400 0.1550
0.3600 0.9400 0.1432
0.3800 0.9400 0.1332
0.4000 0.9400 0.1257
0.4200 0.9400 0.1211
0.4400 0.9400 0.1197
0.4600 0.9400 0.1216
0.4800 0.9400 0.1266
0.5000 0.9400 0.1345
0.5200 0.9400 0.1448
0.5400 0.9400 0.1308
0.5600 0.9400 0.1172
0.5800 0.9400 0.1057
0.6000 0.9400 0.0969
0.6200 0.9400 0.0917
0.6400 0.9400 0.0907
0.6600 0.9400 0.0941
0.6800 0.9400 0.1014
0.7000 0.9400 0.1118
0.7200 0.9400 0.1246
0.7400 0.9400 0.1391
0.7600 0.9400 0.1548
0.7800 0.9400 0.1715
0.8000 0.9400 0.1887
0.8200 0.9400 0.2065
0.8400 0.9400 0.2247
0.8600 0.9400 0.2431
0.8800 0.9400 0.2618
0.9000 0.9400 0.2676
0.9200 0.9400 0.2623
0.9400 0.9400 0.2584
0.9600 0.9400 0.2560
0.9800 0.9400 0.2552
1.0000 0.9400 0.2559
0.0000 0.9600 0.2758
0.0200 0.9600 0.2699
0.0400 0.9600 0.2583
0.0600 0.9600 0.2478
0.0800 0.9600 0.2386
0.1000 0.9600 0.2307
0.1200 0.9600 0.2243
0.1400 0.9600 0.2196
0.1600 0.9600 0.2166
0.1800 0.9600 0.2155
0.2000 0.9600 0.2162
0.2200 0.9600 0.2187
0.2400 0.9600 0.2222
0.2600 0.9600 0.2045
0.2800 0.9600 0.1873
0.3000 0.9600 0.1707
0.3200 0.9600 0.1549
0.3400 0.9600 0.1402
0.3600 0.9600 0.1269
0.3800 0.9600 0.1156
0.4000 0.9600 0.1069
0.4200 0.9600 0.1014
0.4400 0.9600 0.0997
0.4600 0.9600 0.1020
0.4800 0.9600 0.1079
0.5000 0.9600 0.1171
0.5200 0.9600 0.1287
0.5400 0.9600 0.1422
0.5600 0.9600 0.1333
0.5800 0.9600 0.1232
0.6000 0.9600 0.1158
0.6200 0.9600 0.1115
0.6400 0.9600 0.1107
0.6600 0.9600 0.1135
0.6800 0.9600 0.1196
0.7000 0.9600 0.1286
0.7200 0.9600 0.1398
0.7400 0.9600 0.1529
0.7600 0.9600 0.1673
0.7800 0.9600 0.1828
0.8000 0.9600 0.1991
0.8200 0.9600 0.2160
0.8400 0.9600 0.2334
0.8600 0.9600 0.2512
0.8800 0.9600 0.2693
0.9000 0.9600 0.2868
0.9200 0.9600 0.2818
0.9400 0.9600 0.2782
0.9600 0.9600 0.2760
0.9800 0.9600 0.2752
1.0000 0.9600 0.2758
0.0000 0.9800 0.2674
0.0200 0.9800 0.2542
0.0400 0.9800 0.2419
0.0600 0.9800 0.2307
0.0800 0.9800 0.2207
0.1000 0.9800 0.2121
0.1200 0.9800 0.2052
0.1400 0.9800 0.2000
0.1600 0.9800 0.1967
0.1800 0.9800 0.1955
0.2000 0.9800 0.1962
0.2200 0.9800 0.1990
0.2400 0.9800 0.2037
0.2600 0.9800 0.1955
0.2800 0.9800 0.1775
0.3000 0.9800 0.1598
0.3200 0.9800 0.1429
0.3400 0.9800 0.1267
0.3600 0.9800 0.1119
0.3800 0.9800 0.0989
0.4000 0.9800 0.0885
0.4200 0.9800 0.0818
0.4400 0.9800 0.0797
0.4600 0.9800 0.0825
0.4800 0.9800 0.0898
0.5000 0.9800 0.1006
0.5200 0.9800 0.1139
0.5400 0.9800 0.1290
0.5600 0.9800 0.1452
0.5800 0.9800 0.1414
0.6000 0.9800 0.1350
0.6200 0.9800 0.1314
0.6400 0.9800 0.1307
0.6600 0.9800 0.1331
0.6800 0.9800 0.1383
0.7000 0.9800 0.1461
0.7200 0.9800 0.1561
0.7400 0.9800 0.1679
0.7600 0.9800 0.1812
0.7800 0.9800 0.1956
0.8000 0.9800 0.2109
0.8200 0.9800 0.2269
0.8400 0.9800 0.2436
0.8600 0.9800 0.2607
0.8800 0.9800 0.2781
0.9000 0.9800 0.2960
0.9200 0.9800 0.3014
0.9400 0.9800 0.2980
0.9600 0.9800 0.2959
0.9800 0.9800 0.2814
1.0000 0.9800 0.2674
0.0000 1.0000 0.2532
0.0200 1.0000 0.2391
0.0400 1.0000 0.2260
0.0600 1.0000 0.2140
0.0800 1.0000 0.2032
0.1000 1.0000 0.1939
0.1200 1.0000 0.1862
0.1400 1.0000 0.1805
0.1600 1.0000 0.1769
0.1800 1.0000 0.1755
0.2000 1.0000 0.1763
0.2200 1.0000 0.1794
0.2400 1.0000 0.1846
0.2600 1.0000 0.1883
0.2800 1.0000 0.1694
0.3000 1.0000 0.1509
0.3200 1.0000 0.1327
0.3400 1.0000 0.1152
0.3600 1.0000 0.0987
0.3800 1.0000 0.0836
0.4000 1.0000 0.0711
0.4200 1.0000 0.0625
0.4400 1.0000 0.0597
0.4600 1.0000 0.0634
0.4800 1.0000 0.0726
0.5000 1.0000 0.0856
0.5200 1.0000 0.1010
0.5400 1.0000 0.1177
0.5600 1.0000 0.1353
0.5800 1.0000 0.1535
0.6000 1.0000 0.1544
0.6200 1.0000 0.1513
0.6400 1.0000 0.1507
0.6600 1.0000 0.1527
0.6800 1.0000 0.1573
0.7000 1.0000 0.1642
0.7200 1.0000 0.1732
0.7400 1.0000 0.1839
0.7600 1.0000 0.1961
0.7800 1.0000 0.2095
0.8000 1.0000 0.2238
0.8200 1.0000 0.2390
0.8400 1.0000 0.2548
0.8600 1.0000 0.2712
0.8800 1.0000 0.2881
0.9000 1.0000 0.3053
0.9200 1.0000 0.3157
0.9400 1.0000 0.2993
0.9600 1.0000 0.2833
0.9800 1.0000 0.2679
1.0000 1.0000 0.2532
